Magnetic accretion flow explains the hysteresis q-diagram seen in outbursts of black hole low-mass X-ray binaries

Black hole low-mass X-ray binaries undergo quiescence-outburst cycles. During the outbursts, they typically go through a q-shaped pattern in the hardness-intensity diagram (HID), known as the hysteresis q-diagram, while the physical nature is still unknown. We argue that the hysteresis q-diagram can be well explained with a recently proposed magnetized accretion disk model. The model takes into account the saturated magnetic pressure and predicts that the standard Shakura-Sunyaev disk (SSD) has an inner truncation at relatively low accretion rates, filled with an optically thin, hot accretion flow that resembles the advection-dominated accretion flow (ADAF) inside. Given a perturbation of accretion rate, the variation of the truncation radius can be derived as a result of thermal equilibrium by comparing the heating and cooling rates. We show that the truncation radius displays a hysteresis effect in response to the variation of mass accretion rate. As a result, the spectral hardness due to competition of the soft SSD and hard ADAF components is also hysteresis along with the rise and decay of the mass accretion rate or source intensity, leading to a q-shaped diagram in the HID.

==> backup/reply_old.txt <==
> Reviewer's Comments:
> 
> The paper titled 'Magnetic accretion flow explains the hysteresis q- 
> diagram seen in outbursts of black hole low-mass X-ray binaries' by 
> Huang et al, presents how their model published in precedent papers 
> (Huang et al 2023a and 2023b in chronological order of publication and 
> that I will refer to as H23a and H23b respectively) could explain the q- 
> shape diagram observed in black hole X-ray binary outburst. Given this 
> paper directly results from the others, I will also ask questions about 
> them to better understand the model and provide a better review of this 
> letter.
> Using a hybrid wind launching disk model composed of a magnetized 
> Standard disk and an magnetized inner ADAF, the authors focus on the 
> existence of thermal equilibrium solutions to show that a combination of 
> two parameters (mass accretion rate and truncation radius) can explain 
> the hysteresis in the q-shaped diagram.
> The approach and model are interesting, however, similar works and ideas 
> have already been published in the past 5 years, limiting the impact of 
> the results, and thus it is my opinion that this work does not meet the 
> threshold to be published as a letter. I would recommend it as a 
> publication for other AAS journals, once the authors kindly clarify the 
> issues below.

We thank the anonymous reviewer for the useful comments. We give our answers to each comment and make corresponding revisions in the paper. All the revisions are highlighted in blue.

> Major points:
> - The major question I have concerning the paper stems from the 
> luminosity of the hybrid solutions, especially for Fig 1. The hysteresis 
> cycle observed in XrB is observed at a very specific range of luminosity 
> and one should make sure that the solutions proposed here are able to 
> reach these luminosities. In H23b, the authors compute the bolometric 
> luminosity of a solution as function of the mass accretion rate (H23b 
> Fig. 9). However it is not clear what solutions was used. My main 
> concern is that the ADAF is radiatively inefficient with f_rad lower 
> than 20% within the 100 Rg and even closer to 0.01 at 10 Rg where the 
> highest accretion power is available, as shown by H23b Fig. 5. I don't 
> understand then how a solution with an inner ADAF can produce H23b Fig. 
> 9 where the radiative efficiency appears to be ~100 % at mdot/mdot_crit 
> = 0.1 ? What truncation radius was used in H23b Fig. 9 ?

For H23b Fig. 9, we only counted the luminosity of the SSD component that extends to the truncation radius, and ignored the luminosity of the ADAF component, which has a minor contribution. When mdot is in the range of 0.1-1, the truncation radius could be somewhere in the pink (SSD/ADAF) region as shown in Fig. 1 of this manuscript. In this case, we have set the truncation at the smallest possible radius, in a sense that the luminosity/efficiency shown in Fig. 9 of H23b is an upper limit. When mdot > 1, there is no ambituity about the truncation radius as the radiative disk extends all the way to the innermost region. At mdot = 0.1, the efficiency is actually close to the theoretical expectation of 1/16 (Abramowicz 1988).

> - Fig.1 shows the thermal solutions with Mdot/Mdot_Edd, whereas in H23b, 
> it is shown with Mdot/Mdot_crit (Fig 6). My understanding is that 
> Mdot_crit and Mdot_Edd are the same quantity (line 93-94 'which is the 
> rate just needed to power the Eddington limit'). However Mdot_Edd is 
> usually defined by Mdot_Edd = L_Edd / c^2 (from simulation point of view 
> where we do not take into account any radiative efficiency), yet the 
> definition of Mdot_crit in H23b has a factor 16 compared to Mdot_Edd 
> (unless the 64 is a typo ?).

Mdot_Edd in Fig. 1 is indeed the same quatity as Mdot_crit in H23b. To avoid any confusion, we used Mdot_crit in the revised paper and added the definition of Mdot_crit in the Figure description for clarity.

> - More generally, it could be useful to clarify the range of luminosity 
> reached by the solutions in Fig. 1 with a second y-axis on the right. 
> Especially for observers. The difficulty however lies with the fact that 
> it's not a simple translation of mdot/mdot_Edd to L/L_Edd because the 
> radiative efficiency of the inner ADAF should be taken into account 
> depending on mdot and Rs.

This cannot be done by simply adding a second y-axis, because the same accretion rate may correpond to different luminosities with different truncation radii. We added a second panel with the luminosity being the y-axis.

> - This could also be interesting to give better constraints on the 
> truncation radius as the right luminosity ranges should be reached. Note 
> that even this would not be as good as getting a spectral shape and 
> compare with observations.

We added some discussion about the luminosity range of hard-to-soft transition in Section 5, based on the new panel of Figure 1. We also compared the predicted luminosity range with observations of XRBs. Generating a synthetic spectrum and comparing it with observations are definitely interesting. It requires a lot of work and can be considered as an independent, future work. 

> - The letter would gain in getting a figure similar to Fig 6 or 7 from 
> Scepi et al. 2024 or similar to Fig 11 in Marcel et al. 2018a, showing 
> the different thermal solutions (SSD, ADAF) and their temperature at 
> different mass accretion rates. Such a figure can be put in relation 
> with Fig 1, 2 and 3 of the letter. Note that this letter obtains very 
> similar results to Scepi et al. or Marcel et al. but for the author's 
> own model.

We added Figure 4 to show the temperature of different thermal solutions (SSD, ADAF) versus the mass accretion rate, similar to Scepi et al. 2024. This figure can help show the transition from ADAF to SSD and then back to ADAF at a specific radius. 

> - The author semi analytical model is extremely similar to the JED-SAD 
> model published 5 years earlier. Yet their works is never mentioned or 
> cited. Here is a list of papers that should be read from that group: 
> Ferreira, J 1997 (initial JED paper), Petrucci P.-O. et al 2010 (first 
> qualitative application to Cyg X-1 and mention of hybrid JED-SAD), 
> Marcel et al. 2018a, 2018b (model papers for the JED-SAD model 
> computations), 2019 (first qualitative spectral application to full 
> outbursts of GX339-4), 2022 (discussions about QPOs), Jacquemin-Ide et 
> al. 2019 (analytical extension to lower magnetic fields and wind 
> emitting regime), Barnier et al. 2022 (first spectral fit of data with 
> the model of outburst), Mariano et al. 2022 (spectral fit focusing on 
> better data quality).
> Could the authors mention and cite relevant part of their work as it 
> should have already been the case in H23b ? It could also be useful if 
> the authors could clarify to me the differences between their model and 
> similar models.

We thank the referee for mentioning these disk models. We cited these papers and added discussions about the comparison between our model and the JED-SAD model in Section 5. The major difference between the SED-SAD model and ours is that their model assumes organized vertical magnetic fields, while our model assumes a magnetic pressure as a result of MRI turbulence inspired by simulations. The similar conclusions may be a result of a similar magnetization degree in both models.

> - Concerning track I-II, the author propose that the temperature in the 
> hot flow (ADAF) remains constant. However, observationally, along the 
> hard branch of the q diagram, the hot corona temperature is seen to 
> decrease a little before the start of the spectral state transition. 
> e.g. Motta et al. 2009. Could the author comment on that ? This too 
> could bring a constraint on the truncation radius as you would need 
> solutions where the ADAF temperature Te = Ti < 6e9 K as to get an 
> evolution of the temperature.

Our model does not predict a corona temperature decrease in the hard branch (I-II), perhaps because we haven't taken into account radiation transfer that causes corona cooling with increasing disk flux. We metnioned the weakness of the model and added discussions in Section 5.

> - Lines 262 - 270, this part is more problematic as in the soft state 
> the hard X-ray hot corona comptonization is not present, nor is any 
> variability observed. This is why there is a rather large consensus on 
> the nature of the soft state where the flow would only be a cold and 
> optically thick standard disk. Could the author provide the temperature 
> and integrated radiative power of the inner ADAF for the soft states 
> (with Rs=10, mdot/mdot_Edd = 0.1) mentioned in this paragraph ? How does 
> it compare to the one of the SSD ?

Given mdot/mdot_Edd = 0.1 and R_tr = 10R_s, the temperature of the inner ADAF is found to be ~100 keV and the radiative power is 0.0018 L_Edd, while the SSD luminosity is 0.078 L_Edd. Thus, the radiation is dominated by the SSD component. This is consistent with observations that the fraction of disk emission is at least 75% in the soft state (Remillard & McClintock 2006). As discussed in Huang et al. 2023 (H23b), the assumptions for the self-similar solution are no longer valid at R < 5R_s. Thus, the above results about the ADAF luminosity and temperature may not be reliable, which is a caveat of this model and metioned in Section 5.

> The next comments do not impact directly this letter, but I would 
> appreciate if the authors could clarify a few points to better 
> understand the model.
> 
> - I would be curious to know the level of magnetic field strength in the 
> model ? I see that it is highly dominated by the magnetic pressure with 
> P_B/(Prad+Pgas)~ 10 or more (H23b Fig. 4). I expect the magnetic field 
> strength to be quite important in the hysteresis part of an outburst. Do 
> the authors also have any assumptions about the magnetic fields 
> structure ? Could the authors comment on the absence of faraday rotation 
> evidence in the X-ray polarization observations of XrB accretion flows 
> which seems to imply rather weak magnetic field strength inside the 
> accretion flow itself (e.g. Barnier & Done 2024)?

According to the simulation results in H23a, the magentic field strength is roughly 10^7 Gauss, and the magnetic pressure is dominated by the turbulent component instead of the organized fields. The effect of Faraday rotation in the turbulent fields may be largely suppressed compared with in ordered fields. We added discussions in the last section of this paper.

> - In addition, it is a little surprising that given the level of 
> magnetic field strength in the simulation and model of H23a and H23b, 
> the authors chose not to add any MHD terms to the equations 2 to 5 in 
> H23b. Similarly it is unfortunate that in H23b the dynamical aspects of 
> the winds / jets are not discussed at all nor their relation to the 
> magnetic fields. Even if it doesn't impact this letter directly, could I 
> ask the authors to explain how the winds are launched ? And more 
> generally the outflow dynamics during an outburst ?

From the result of the simulation, the outflows are driven mainly by the vertical gradient of magnetic pressure (this is also related to magnetic buoyancy), and the radiation pressure may have a significant contribution if the accretion rate is high. However, for the analytical model, in order to simplify the calculation, we only assume that the accretion rate is a powerlaw function of the disk radius, to account for the mass loss and also the energy loss in the outflow without detailed micro-physics. Because we do not include organized large-scale magnetic fields or GR in the simulation, we do not see electromagnetic driven jets. The Poynting flux in this case should not be dominant over the energy loss of the outflows driven by magnetic and radiation pressures. However, it is indeed a caveat that we did not include the Poynting flux in the energy equation of the analytical model. We may add it in the future improved model. We discussed this in Section 2. 

> - Given the efficient angular momentum extraction and wind power, could 
> I ask to see both the accretion speed in units of the sound speed Vr/Cs. 
> With Cs resulting from the combination of the gas and radiation pressure 
> only.

After checking, the Vr/Cs is about 0.1-0.2 for the SSD branch, and about 0.3-0.5 for the ADAF branch, with Cs resulting from a combination of the gas and radiation pressure. The Vr/Cg is about 0.3-0.4 for the SSD branch, and about 0.4-0.6 for the ADAF branch, with Cg resulting from only the gas pressure. 

> - The model predicts significant wind ejections in both the ADAF and SSD 
> solutions with ejection index of the order of p~0.05 (SSD) to ~0.25 
> (ADAF) during the entire hysteresis cycle. Yet winds are only observed 
> in very specific spectral states (mainly end of the hard to soft state 
> transition and the soft state, e.g. Parra et al. 2024. Could the author 
> comment on this ?

Besides the wind observed in the soft state, numerical simulations indicate that ADAF may have stronger outflows than SSD (Ohsuga & Mineshige 2011, 2014, Yuan et al. 2015). It is also expected because ADAF has a higher temperature, so the Bernoulli parameter is more likely to be positive (Wu et al. 2022). Observationally, signicature of ADAF outflows may have been seen in radio loud AGNs (Tombesi et al. 2010, 2014). Optical disk winds are also observed during the hard state of black hole binary MAXI J1820+070 (Munoz-Darias et al. 2019). We added discussions in Section 2.

> Minor points:
> 
> - References Huang, J. 2023a and 2023b are not in the right 
> chronological order in the bibliography.

This is due to the AAS format that requires an alphabetic order of refences (H23a and H23b do not have the same list of authors). 

> - I understand the historical use of the term ADAF to describe the inner 
> hot flow. However this name is not relevant in this case as the major 
> cooling process is coming from the outflow. I would have recommended to 
> choose another name already in H23b, I understand if the authors 
> consider it too late for that.

We agree that this inner flow is actually not advection dominated. We change the description of the inner flow to "optically thin, hot flow" when introducing this model. However, for convenience, we still use "ADAF" in the following discussion, and explain the reason in the "model" section.

> - Concerning the citation of Weng et al. 2021 line 77 - 82, I would 
> advise the author to take caution. That paper method is controversial 
> and stems from the misconception that there are multiple competing 
> spectral components (disks and corona, as the author says themselves in 
> the introduction). The 'time-lag' they observe is only resulting from 
> the change in spectral shape combined with the luminosity evolution. 
> Their result of a single power-law evolution instead of the hysteresis 
> of the HID then mainly come from the combination of the corona and disk 
> emission that do not reflect the correct time evolution. Effectively 
> their maximum point is a combination of the corona and disk at their 
> peak which do not happen simultaneously. Real time-lags due to 
> perturbation propagation or light reverberation acts on much shorter 
> time scale (ms to s), for a quick modelling of these, I would recommend 
> reading Kawamura, T., Done, C. et al 2022 or 2023. Besides the results 
> of Weng et al. 2021 do not appear particularly useful for this specific 
> letter.

We agree with the referee and removed the discussion about Weng et al. 2021.

> - Fig 1, could the author define 'Rs' in the text once ? It was 
> described in H23b but not in this letter.

Added to the caption of Figure 1.

> - Line 59 : there is a typo 'or the so-called the Shakura-Sunyaev disk' 
> second 'the' to delete

Corrected.

> - Line 73-47 : 'However, this classical view cannot naturally explain 
> the hysteresis effect seen in the HID.' I do not understand this 
> sentence as both the author's model and the JED-SAD one are working. Or 
> is the comment only about non-magnetized flow ?

Here we refer to the non-magnetized flow, especially those model simply combining the ADAF and SSD like Esin et al. 1997. We rephrase it to "simply combining the ADAF and SSD cannot naturally explain ...".

> - Line 166-168: Could the author rephrase this, as moving vertically in 
> Fig 1 (track I-II) means that the truncation radius remains constant and 
> so effectively not 'move along a vertical line'.

Done.

> - Concerning track II-III and IV-I, I understand the meaning that the 
> truncation radius can not happen in regions where only SSD or ADAF can 
> exist (lines 172-175 and lines 197-198) However, I can not see it as a 
> compelling scientific argument by itself. Could the author rephrase and 
> focus more on the argumentation based on the existence of the thermal 
> solutions shown in Fig 3?

We removed the sentence "can not happen in regions where only SSD or ADAF can exist" and added a more detailed explanation about the track II-III in Section 3.

> - Line 252-253, '(e.g. XTE J1650-500 in the 2001/2002 outburst(Homan & 
> Belloni 2005))' double parenthesis for the citation.

Done.


==> reply.txt <==
> Reviewer:
> I thank the authors for their detailed and complete answers even to
> questions not directly pertaining to the current letter, most of my
> inquiries are solved. I now understand better both the model and results. 
> Before recommending for publication, I would like to go back to the 
> discussion about the flux of the authors' solutions.

We thank the anonymous reviewer for the useful comments again. We give our responses to each comment and make corresponding revisions in the paper. All the revisions are highlighted in blue.

> I appreciate the efforts the authors did and believe the paper gained a 
> lot with the additions of the L/Ledd panel to figure 1 as a mean of 
> comparison to observations. As discussed by the authors in the text, one 
> of the weakest point of the current results is the non-constant flux 
> during both Hard to Soft and Soft to Hard transitions. I appreciate the 
> discussion as it is and do not believe anything should be added or 
> modified on this subject at this point. But this should definitely be 
> addressed in future works.
> Another of my worry concerns the spectral shape and ADAF luminosity. It 
> is definitely a hard work to produce any spectra and this should be the 
> subject of future work. However, when looking at the luminosities of the 
> ADAF and SSD solutions, I am a bit skeptical that the estimated flux of 
> the ADAF is always negligible in front of the SSD solutions. Observed 
> Hard state spectra have as much (if not more) radiative power in the 
> corona then in the outer disc. Indeed, even if the ADAF appears highly 
> inefficient at lower radii, the difference of accretion power released in 
> a 100 Rs ADAF compared to the outer disc should be huge too. I would 
> expect that taking into account the ADAF luminosity for all solutions 
> would increase the luminosities more for solutions with higher truncation 
> radius. This could even help create a flatter transition from positions 
> II to III in the L/Ledd panel.
> On that subject, I wonder if the authors would agree to add to panel L/ 
> Ledd something like a colormap (only inside of the area of coexistence of 
> SSD and ADAF) showing the ratio of luminosities between the SSD and ADAF 
> part of the solutions ? With the absence of spectra, I believe this ratio 
> could replace the Hardness ratio of the HID similarly as the disk 
> fraction does in a DFLD (disk fraction luminosity diagram, see for 
> instance Körding et al. 2006 or Figure 5 in Marcel et al. 2018b). At that 
> point producing a mock DFLD following the arbitrary chosen path followed 
> in Fig 1 should be easy. This could truly showcase the strength of the 
> model to reproduce the hysteresis even with the current limitations of 
> not producing spectra.

In Figure 1, We added a colormap of L_SSD/L_ADAF in the region where SSD and ADAF coexist. We added a new DFLD diagram (Figure 5) and discussed the hysteresis effect in DFLD in a more detailed way in Section 4.

> Finally, I agree that some Hard to Soft transitions have been observed 
> starting at lower L/Ledd. However, looking at Figure 14 page 44 in 
> Tetarenko et al. 2016, Hard to Soft transitions at L/Ledd =0.01 is 
> extremely rare. Most are observed around 0.1. I also believe that the 
> addition of the ADAF luminosities to the total luminosity could help 
> increase the starting luminosity of the Hard to Soft transition observed 
> in the authors' model, maybe solving par of this problem too.

After analyzing the DFLD, we found that at L/Ledd < 0.1, our model is still in the hard state. A state transition from hard to soft may occur around L/Ledd ~ 0.1 where the ADAF optical depth approaches unity, such that the ADAF will transition to the slim disk and produce soft emission. We added the discussion in Section 5.

